Extending the evolution of the stellar mass-size relation at $z \leq 2$ to low stellar mass galaxies from HFF and CANDELS

We reliably extend the stellar mass-size relation over $0.2\leq z \leq2$ to low stellar mass galaxies by combining the depth of Hubble Frontier Fields (HFF) with the large volume covered by CANDELS. Galaxies are simultaneously modelled in multiple bands using the tools developed by the MegaMorph project, allowing robust size (i.e., half-light radius) estimates even for small, faint, and high redshift galaxies. We show that above 10$^7$M$_\odot$, star-forming galaxies are well represented by a single power law on the mass-size plane over our entire redshift range. Conversely, the stellar mass-size relation is steep for quiescent galaxies with stellar masses $\geq 10^{10.3}$M$_\odot$ and flattens at lower masses, regardless of whether quiescence is selected based on star-formation activity, rest-frame colours, or structural characteristics. This flattening occurs at sizes of $\sim1$kpc at $z\leq1$. As a result, a double power law is preferred for the stellar mass-size relation of quiescent galaxies, at least above 10$^7$M$_\odot$. We find no strong redshift dependence in the slope of the relation of star-forming galaxies as well as of high mass quiescent galaxies. We also show that star-forming galaxies with stellar masses $\geq$10$^{9.5}$M$_\odot$ and quiescent galaxies with stellar masses $\geq10^{10.3}$M$_\odot$ have undergone significant size growth since $z\sim2$, as expected; however, low mass galaxies have not. Finally, we supplement our data with predominantly quiescent dwarf galaxies from the core of the Fornax cluster, showing that the stellar mass-size relation is continuous below 10$^7$M$_\odot$, but a more complicated functional form is necessary to describe the relation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
